XTTS: a Massively Multilingual Zero-Shot Text-to-Speech Model

Most Zero-shot Multi-speaker TTS (ZS-TTS) systems support only a single language. Although models like YourTTS, VALL-E X, Mega-TTS 2, and Voicebox explored Multilingual ZS-TTS they are limited to just a few high/medium resource languages, limiting the applications of these models in most of the low/medium resource languages. In this paper, we aim to alleviate this issue by proposing and making publicly available the XTTS system. Our method builds upon the Tortoise model and adds several novel modifications to enable multilingual training, improve voice cloning, and enable faster training and inference. XTTS was trained in 16 languages and achieved state-of-the-art (SOTA) results in most of them.

==> CMOS_results_2024_02_29_18_45_49.csv <==
timestamp,uuid,score,against,native
2024_03_06_22_51_55,925a2ff9-0066-48cf-9b28-2ba25a927bb7,2,Mega-TTS2,False
2024_03_06_22_53_19,925a2ff9-0066-48cf-9b28-2ba25a927bb7,-2,HierSpeech++,False
2024_03_06_22_54_58,925a2ff9-0066-48cf-9b28-2ba25a927bb7,1,Mega-TTS2,False
2024_03_06_22_56_11,925a2ff9-0066-48cf-9b28-2ba25a927bb7,-2,HierSpeech++,False
2024_03_06_22_58_20,925a2ff9-0066-48cf-9b28-2ba25a927bb7,2,Mega-TTS2,False
2024_03_06_22_59_28,925a2ff9-0066-48cf-9b28-2ba25a927bb7,1,HierSpeech++,False
2024_03_06_23_00_56,925a2ff9-0066-48cf-9b28-2ba25a927bb7,2,Mega-TTS2,False
2024_03_06_23_02_38,925a2ff9-0066-48cf-9b28-2ba25a927bb7,1,HierSpeech++,False
2024_03_06_23_03_27,925a2ff9-0066-48cf-9b28-2ba25a927bb7,2,Mega-TTS2,False
2024_03_06_23_04_50,925a2ff9-0066-48cf-9b28-2ba25a927bb7,-1,HierSpeech++,False
2024_03_06_23_05_23,925a2ff9-0066-48cf-9b28-2ba25a927bb7,2,Mega-TTS2,False
2024_03_06_23_06_48,925a2ff9-0066-48cf-9b28-2ba25a927bb7,-1,HierSpeech++,False
2024_03_06_23_07_34,925a2ff9-0066-48cf-9b28-2ba25a927bb7,1,Mega-TTS2,False
2024_03_06_23_08_31,925a2ff9-0066-48cf-9b28-2ba25a927bb7,2,HierSpeech++,False
2024_03_06_23_09_09,925a2ff9-0066-48cf-9b28-2ba25a927bb7,2,Mega-TTS2,False
2024_03_06_23_10_30,925a2ff9-0066-48cf-9b28-2ba25a927bb7,2,HierSpeech++,False
2024_03_06_23_11_54,925a2ff9-0066-48cf-9b28-2ba25a927bb7,2,Mega-TTS2,False
2024_03_06_23_12_54,925a2ff9-0066-48cf-9b28-2ba25a927bb7,2,HierSpeech++,False
2024_03_06_23_13_25,925a2ff9-0066-48cf-9b28-2ba25a927bb7,0,Mega-TTS2,False
2024_03_06_23_14_35,925a2ff9-0066-48cf-9b28-2ba25a927bb7,0,HierSpeech++,False
2024_03_06_23_33_40,325a4227-b873-4a2d-a3fa-9ff264a706c4,2,Mega-TTS2,False
2024_03_06_23_35_07,325a4227-b873-4a2d-a3fa-9ff264a706c4,1,HierSpeech++,False
2024_03_06_23_36_12,325a4227-b873-4a2d-a3fa-9ff264a706c4,2,Mega-TTS2,False
2024_03_06_23_36_59,fdd9711d-5d6f-41f2-9f6d-8f4b76ccbc63,2,Mega-TTS2,False
2024_03_06_23_37_44,325a4227-b873-4a2d-a3fa-9ff264a706c4,-1,HierSpeech++,False
2024_03_06_23_37_53,fdd9711d-5d6f-41f2-9f6d-8f4b76ccbc63,2,HierSpeech++,False
2024_03_06_23_38_24,325a4227-b873-4a2d-a3fa-9ff264a706c4,-1,Mega-TTS2,False
2024_03_06_23_39_09,fdd9711d-5d6f-41f2-9f6d-8f4b76ccbc63,-2,Mega-TTS2,False
2024_03_06_23_39_34,325a4227-b873-4a2d-a3fa-9ff264a706c4,-1,HierSpeech++,False
2024_03_06_23_40_11,325a4227-b873-4a2d-a3fa-9ff264a706c4,1,Mega-TTS2,False
2024_03_06_23_40_11,fdd9711d-5d6f-41f2-9f6d-8f4b76ccbc63,2,HierSpeech++,False
2024_03_06_23_40_55,325a4227-b873-4a2d-a3fa-9ff264a706c4,2,HierSpeech++,False
2024_03_06_23_41_03,fdd9711d-5d6f-41f2-9f6d-8f4b76ccbc63,2,Mega-TTS2,False
2024_03_06_23_41_21,325a4227-b873-4a2d-a3fa-9ff264a706c4,2,Mega-TTS2,False
2024_03_06_23_41_31,fdd9711d-5d6f-41f2-9f6d-8f4b76ccbc63,-2,HierSpeech++,False
2024_03_06_23_41_56,fdd9711d-5d6f-41f2-9f6d-8f4b76ccbc63,2,Mega-TTS2,False
2024_03_06_23_42_17,fdd9711d-5d6f-41f2-9f6d-8f4b76ccbc63,-2,HierSpeech++,False
2024_03_06_23_42_37,fdd9711d-5d6f-41f2-9f6d-8f4b76ccbc63,-2,Mega-TTS2,False
2024_03_06_23_43_13,fdd9711d-5d6f-41f2-9f6d-8f4b76ccbc63,2,HierSpeech++,False
2024_03_06_23_43_14,325a4227-b873-4a2d-a3fa-9ff264a706c4,-2,HierSpeech++,False
2024_03_06_23_43_44,fdd9711d-5d6f-41f2-9f6d-8f4b76ccbc63,1,Mega-TTS2,False
2024_03_06_23_44_01,325a4227-b873-4a2d-a3fa-9ff264a706c4,2,Mega-TTS2,False
2024_03_06_23_44_18,fdd9711d-5d6f-41f2-9f6d-8f4b76ccbc63,2,HierSpeech++,False
2024_03_06_23_44_32,325a4227-b873-4a2d-a3fa-9ff264a706c4,-2,HierSpeech++,False
2024_03_06_23_44_35,fdd9711d-5d6f-41f2-9f6d-8f4b76ccbc63,2,Mega-TTS2,False
2024_03_06_23_45_01,fdd9711d-5d6f-41f2-9f6d-8f4b76ccbc63,2,HierSpeech++,False
2024_03_06_23_45_21,fdd9711d-5d6f-41f2-9f6d-8f4b76ccbc63,0,Mega-TTS2,False
2024_03_06_23_45_23,325a4227-b873-4a2d-a3fa-9ff264a706c4,1,Mega-TTS2,False
2024_03_06_23_45_47,fdd9711d-5d6f-41f2-9f6d-8f4b76ccbc63,2,HierSpeech++,False
2024_03_06_23_46_08,325a4227-b873-4a2d-a3fa-9ff264a706c4,1,HierSpeech++,False
2024_03_06_23_46_28,325a4227-b873-4a2d-a3fa-9ff264a706c4,1,Mega-TTS2,False
2024_03_06_23_46_56,325a4227-b873-4a2d-a3fa-9ff264a706c4,2,HierSpeech++,False
2024_03_06_23_47_56,325a4227-b873-4a2d-a3fa-9ff264a706c4,2,Mega-TTS2,False
2024_03_06_23_48_25,325a4227-b873-4a2d-a3fa-9ff264a706c4,-2,HierSpeech++,False
2024_03_06_23_48_56,325a4227-b873-4a2d-a3fa-9ff264a706c4,1,Mega-TTS2,False
2024_03_06_23_51_43,325a4227-b873-4a2d-a3fa-9ff264a706c4,1,HierSpeech++,False
2024_03_06_23_52_17,325a4227-b873-4a2d-a3fa-9ff264a706c4,2,Mega-TTS2,False
2024_03_06_23_54_13,325a4227-b873-4a2d-a3fa-9ff264a706c4,-1,HierSpeech++,False
2024_03_06_23_54_51,325a4227-b873-4a2d-a3fa-9ff264a706c4,1,Mega-TTS2,False
2024_03_06_23_55_28,325a4227-b873-4a2d-a3fa-9ff264a706c4,0,HierSpeech++,False
2024_03_06_23_56_12,325a4227-b873-4a2d-a3fa-9ff264a706c4,0,Mega-TTS2,False
2024_03_06_23_57_02,325a4227-b873-4a2d-a3fa-9ff264a706c4,0,HierSpeech++,False
2024_03_06_23_58_00,325a4227-b873-4a2d-a3fa-9ff264a706c4,2,Mega-TTS2,False
2024_03_06_23_58_17,325a4227-b873-4a2d-a3fa-9ff264a706c4,0,HierSpeech++,False
2024_03_07_00_00_57,325a4227-b873-4a2d-a3fa-9ff264a706c4,1,Mega-TTS2,False
2024_03_07_00_01_29,325a4227-b873-4a2d-a3fa-9ff264a706c4,1,HierSpeech++,False
2024_03_07_00_01_45,325a4227-b873-4a2d-a3fa-9ff264a706c4,1,Mega-TTS2,False
2024_03_07_00_02_43,325a4227-b873-4a2d-a3fa-9ff264a706c4,1,HierSpeech++,False
2024_03_07_00_03_12,325a4227-b873-4a2d-a3fa-9ff264a706c4,2,Mega-TTS2,False
2024_03_07_00_04_11,325a4227-b873-4a2d-a3fa-9ff264a706c4,-2,HierSpeech++,False
2024_03_07_00_05_38,325a4227-b873-4a2d-a3fa-9ff264a706c4,2,Mega-TTS2,False
2024_03_07_00_06_11,325a4227-b873-4a2d-a3fa-9ff264a706c4,-2,HierSpeech++,False
2024_03_07_00_06_45,325a4227-b873-4a2d-a3fa-9ff264a706c4,1,Mega-TTS2,False
2024_03_07_00_07_41,325a4227-b873-4a2d-a3fa-9ff264a706c4,-1,HierSpeech++,False
2024_03_07_00_08_16,325a4227-b873-4a2d-a3fa-9ff264a706c4,1,Mega-TTS2,False
2024_03_07_00_09_01,325a4227-b873-4a2d-a3fa-9ff264a706c4,-1,HierSpeech++,False
2024_03_07_00_10_16,325a4227-b873-4a2d-a3fa-9ff264a706c4,1,Mega-TTS2,False
2024_03_07_00_11_13,325a4227-b873-4a2d-a3fa-9ff264a706c4,0,HierSpeech++,False
2024_03_07_00_11_56,325a4227-b873-4a2d-a3fa-9ff264a706c4,2,Mega-TTS2,False
2024_03_07_11_21_36,4b30856f-1d12-409d-b760-5b0443ca650f,-1,HierSpeech++,False
2024_03_07_11_22_19,4b30856f-1d12-409d-b760-5b0443ca650f,2,Mega-TTS2,False
2024_03_07_11_22_59,4b30856f-1d12-409d-b760-5b0443ca650f,1,HierSpeech++,False
2024_03_07_11_23_23,4b30856f-1d12-409d-b760-5b0443ca650f,-2,Mega-TTS2,False
2024_03_07_11_23_45,4b30856f-1d12-409d-b760-5b0443ca650f,-2,HierSpeech++,False
2024_03_07_11_24_27,4b30856f-1d12-409d-b760-5b0443ca650f,-1,Mega-TTS2,False
2024_03_07_11_24_51,4b30856f-1d12-409d-b760-5b0443ca650f,-2,HierSpeech++,False
2024_03_07_11_25_36,4b30856f-1d12-409d-b760-5b0443ca650f,-1,Mega-TTS2,False
2024_03_07_11_25_59,4b30856f-1d12-409d-b760-5b0443ca650f,-2,HierSpeech++,False
2024_03_07_11_27_14,4b30856f-1d12-409d-b760-5b0443ca650f,1,Mega-TTS2,False
2024_03_07_11_27_49,4b30856f-1d12-409d-b760-5b0443ca650f,1,HierSpeech++,False
2024_03_07_11_28_09,4b30856f-1d12-409d-b760-5b0443ca650f,2,Mega-TTS2,False
2024_03_07_11_28_33,4b30856f-1d12-409d-b760-5b0443ca650f,2,HierSpeech++,False
2024_03_07_11_28_54,4b30856f-1d12-409d-b760-5b0443ca650f,1,Mega-TTS2,False
2024_03_07_11_29_16,4b30856f-1d12-409d-b760-5b0443ca650f,0,HierSpeech++,False
2024_03_07_11_29_30,4b30856f-1d12-409d-b760-5b0443ca650f,-1,Mega-TTS2,False
2024_03_07_11_29_43,4b30856f-1d12-409d-b760-5b0443ca650f,-2,HierSpeech++,False
2024_03_07_11_30_15,4b30856f-1d12-409d-b760-5b0443ca650f,-2,Mega-TTS2,False
2024_03_07_11_30_53,4b30856f-1d12-409d-b760-5b0443ca650f,2,HierSpeech++,False
2024_03_07_13_48_00,d5d9bf79-2853-4b7b-9537-99ddc50b263d,2,HierSpeech++,False
2024_03_07_13_48_49,d5d9bf79-2853-4b7b-9537-99ddc50b263d,2,Mega-TTS2,False
2024_03_07_13_49_33,d5d9bf79-2853-4b7b-9537-99ddc50b263d,1,HierSpeech++,False
2024_03_07_13_50_17,d5d9bf79-2853-4b7b-9537-99ddc50b263d,2,Mega-TTS2,False
2024_03_07_13_50_54,d5d9bf79-2853-4b7b-9537-99ddc50b263d,2,HierSpeech++,False
2024_03_07_13_51_22,d5d9bf79-2853-4b7b-9537-99ddc50b263d,2,Mega-TTS2,False
2024_03_07_13_51_59,d5d9bf79-2853-4b7b-9537-99ddc50b263d,2,HierSpeech++,False
2024_03_07_13_52_26,d5d9bf79-2853-4b7b-9537-99ddc50b263d,1,Mega-TTS2,False
2024_03_07_13_53_07,d5d9bf79-2853-4b7b-9537-99ddc50b263d,-1,HierSpeech++,False
2024_03_07_13_53_49,d5d9bf79-2853-4b7b-9537-99ddc50b263d,2,Mega-TTS2,False
2024_03_07_16_34_03,1caabd7a-bb08-4a8e-9b8b-19b958e2a07f,1,Mega-TTS2,False
2024_03_07_16_34_29,1caabd7a-bb08-4a8e-9b8b-19b958e2a07f,0,HierSpeech++,False
2024_03_07_16_35_15,1caabd7a-bb08-4a8e-9b8b-19b958e2a07f,1,Mega-TTS2,False
2024_03_07_16_35_29,1caabd7a-bb08-4a8e-9b8b-19b958e2a07f,-2,HierSpeech++,False
2024_03_07_16_35_58,1caabd7a-bb08-4a8e-9b8b-19b958e2a07f,1,Mega-TTS2,False
2024_03_07_16_37_01,1caabd7a-bb08-4a8e-9b8b-19b958e2a07f,1,HierSpeech++,False
2024_03_07_16_39_55,1caabd7a-bb08-4a8e-9b8b-19b958e2a07f,1,Mega-TTS2,False
2024_03_07_16_41_59,1caabd7a-bb08-4a8e-9b8b-19b958e2a07f,1,HierSpeech++,False
2024_03_07_16_49_42,1caabd7a-bb08-4a8e-9b8b-19b958e2a07f,-1,Mega-TTS2,False
2024_03_07_16_50_25,1caabd7a-bb08-4a8e-9b8b-19b958e2a07f,1,HierSpeech++,False
2024_03_07_16_50_48,1caabd7a-bb08-4a8e-9b8b-19b958e2a07f,0,Mega-TTS2,False
2024_03_07_16_51_42,1caabd7a-bb08-4a8e-9b8b-19b958e2a07f,0,HierSpeech++,False
2024_03_07_16_52_07,1caabd7a-bb08-4a8e-9b8b-19b958e2a07f,1,Mega-TTS2,False
2024_03_07_16_52_26,1caabd7a-bb08-4a8e-9b8b-19b958e2a07f,1,HierSpeech++,False
2024_03_07_16_52_52,1caabd7a-bb08-4a8e-9b8b-19b958e2a07f,-1,Mega-TTS2,False
2024_03_07_19_11_59,78c137b5-42c2-455b-bc35-b800611e1f20,-2,Mega-TTS2,False
2024_03_07_19_13_26,78c137b5-42c2-455b-bc35-b800611e1f20,2,HierSpeech++,False
2024_03_07_19_13_55,78c137b5-42c2-455b-bc35-b800611e1f20,2,Mega-TTS2,False
2024_03_07_19_15_25,78c137b5-42c2-455b-bc35-b800611e1f20,-1,HierSpeech++,False
2024_03_07_19_16_16,78c137b5-42c2-455b-bc35-b800611e1f20,-1,Mega-TTS2,False
2024_03_07_19_17_05,78c137b5-42c2-455b-bc35-b800611e1f20,2,HierSpeech++,False
2024_03_07_19_17_40,78c137b5-42c2-455b-bc35-b800611e1f20,-1,Mega-TTS2,False
2024_03_07_19_18_00,78c137b5-42c2-455b-bc35-b800611e1f20,-1,HierSpeech++,False
2024_03_07_19_18_23,78c137b5-42c2-455b-bc35-b800611e1f20,2,Mega-TTS2,False
2024_03_07_19_18_48,78c137b5-42c2-455b-bc35-b800611e1f20,1,HierSpeech++,False
2024_03_07_19_19_10,78c137b5-42c2-455b-bc35-b800611e1f20,1,Mega-TTS2,False
2024_03_07_22_06_01,20591b59-2de6-4359-b555-6ab4317cab7b,-2,HierSpeech++,False
2024_03_07_22_06_28,20591b59-2de6-4359-b555-6ab4317cab7b,-2,Mega-TTS2,False
2024_03_07_22_06_58,20591b59-2de6-4359-b555-6ab4317cab7b,-2,HierSpeech++,False
2024_03_07_22_08_39,20591b59-2de6-4359-b555-6ab4317cab7b,-2,Mega-TTS2,False
2024_03_07_22_09_15,20591b59-2de6-4359-b555-6ab4317cab7b,0,HierSpeech++,False
2024_03_07_22_09_55,20591b59-2de6-4359-b555-6ab4317cab7b,2,Mega-TTS2,False
2024_03_07_22_10_33,20591b59-2de6-4359-b555-6ab4317cab7b,1,HierSpeech++,False
2024_03_07_22_11_12,20591b59-2de6-4359-b555-6ab4317cab7b,2,Mega-TTS2,False
2024_03_07_22_11_32,20591b59-2de6-4359-b555-6ab4317cab7b,-2,HierSpeech++,False
2024_03_07_22_21_29,20591b59-2de6-4359-b555-6ab4317cab7b,0,Mega-TTS2,False
2024_03_07_22_21_50,20591b59-2de6-4359-b555-6ab4317cab7b,-2,HierSpeech++,False
2024_03_07_22_22_49,20591b59-2de6-4359-b555-6ab4317cab7b,-2,Mega-TTS2,False
2024_03_07_22_23_07,20591b59-2de6-4359-b555-6ab4317cab7b,2,HierSpeech++,False
2024_03_07_22_23_23,20591b59-2de6-4359-b555-6ab4317cab7b,0,Mega-TTS2,False
2024_03_07_22_23_48,20591b59-2de6-4359-b555-6ab4317cab7b,-2,HierSpeech++,False
2024_03_07_22_24_42,20591b59-2de6-4359-b555-6ab4317cab7b,0,Mega-TTS2,False
2024_03_07_22_26_39,20591b59-2de6-4359-b555-6ab4317cab7b,1,HierSpeech++,False
2024_03_07_22_27_08,20591b59-2de6-4359-b555-6ab4317cab7b,-1,Mega-TTS2,False
2024_03_07_22_27_25,20591b59-2de6-4359-b555-6ab4317cab7b,-1,HierSpeech++,False
2024_03_07_22_27_41,20591b59-2de6-4359-b555-6ab4317cab7b,2,Mega-TTS2,False
2024_03_07_22_28_12,20591b59-2de6-4359-b555-6ab4317cab7b,2,HierSpeech++,False
2024_03_07_22_29_04,20591b59-2de6-4359-b555-6ab4317cab7b,0,Mega-TTS2,False
2024_03_07_22_29_38,20591b59-2de6-4359-b555-6ab4317cab7b,1,HierSpeech++,False
2024_03_07_22_29_58,20591b59-2de6-4359-b555-6ab4317cab7b,0,Mega-TTS2,False
2024_03_07_22_30_16,20591b59-2de6-4359-b555-6ab4317cab7b,0,HierSpeech++,False
2024_03_07_22_30_35,20591b59-2de6-4359-b555-6ab4317cab7b,0,Mega-TTS2,False
2024_03_07_22_31_03,20591b59-2de6-4359-b555-6ab4317cab7b,-1,HierSpeech++,False
2024_03_07_22_31_27,20591b59-2de6-4359-b555-6ab4317cab7b,2,Mega-TTS2,False
2024_03_07_22_32_20,20591b59-2de6-4359-b555-6ab4317cab7b,1,HierSpeech++,False
2024_03_08_14_25_24,f1805ac1-bec3-469a-8e26-aa5b05214cc6,-1,Mega-TTS2,True
2024_03_08_14_26_03,f1805ac1-bec3-469a-8e26-aa5b05214cc6,-1,HierSpeech++,True
2024_03_08_14_26_23,f1805ac1-bec3-469a-8e26-aa5b05214cc6,2,Mega-TTS2,True
2024_03_08_14_27_10,f1805ac1-bec3-469a-8e26-aa5b05214cc6,-2,HierSpeech++,True
2024_03_08_14_27_33,f1805ac1-bec3-469a-8e26-aa5b05214cc6,1,Mega-TTS2,True
2024_03_08_14_27_53,f1805ac1-bec3-469a-8e26-aa5b05214cc6,-1,HierSpeech++,True
2024_03_08_14_28_18,f1805ac1-bec3-469a-8e26-aa5b05214cc6,2,Mega-TTS2,True
2024_03_08_14_28_34,f1805ac1-bec3-469a-8e26-aa5b05214cc6,-2,HierSpeech++,True
2024_03_08_14_28_50,f1805ac1-bec3-469a-8e26-aa5b05214cc6,2,Mega-TTS2,True
2024_03_08_14_29_13,f1805ac1-bec3-469a-8e26-aa5b05214cc6,1,HierSpeech++,True
2024_03_08_14_29_31,f1805ac1-bec3-469a-8e26-aa5b05214cc6,-1,Mega-TTS2,True
2024_03_08_14_30_01,f1805ac1-bec3-469a-8e26-aa5b05214cc6,-1,HierSpeech++,True
2024_03_08_14_30_39,f1805ac1-bec3-469a-8e26-aa5b05214cc6,1,Mega-TTS2,True
2024_03_08_14_31_04,f1805ac1-bec3-469a-8e26-aa5b05214cc6,1,HierSpeech++,True
2024_03_08_14_31_27,f1805ac1-bec3-469a-8e26-aa5b05214cc6,2,Mega-TTS2,True
2024_03_08_14_31_48,f1805ac1-bec3-469a-8e26-aa5b05214cc6,-1,HierSpeech++,True
2024_03_08_14_32_40,f1805ac1-bec3-469a-8e26-aa5b05214cc6,1,Mega-TTS2,True
2024_03_08_14_33_20,f1805ac1-bec3-469a-8e26-aa5b05214cc6,-2,HierSpeech++,True
2024_03_08_14_33_33,f1805ac1-bec3-469a-8e26-aa5b05214cc6,-2,Mega-TTS2,True
2024_03_08_14_34_05,f1805ac1-bec3-469a-8e26-aa5b05214cc6,2,HierSpeech++,True
2024_03_08_14_34_52,f1805ac1-bec3-469a-8e26-aa5b05214cc6,2,Mega-TTS2,True
2024_03_08_14_35_01,f1805ac1-bec3-469a-8e26-aa5b05214cc6,-2,HierSpeech++,True
2024_03_08_14_35_25,f1805ac1-bec3-469a-8e26-aa5b05214cc6,-1,Mega-TTS2,True
2024_02_29_20_42_54,e08b0c7f-b19c-4e7e-a404-be07a9497155,2,HierSpeech++,False
2024_02_29_20_43_58,e08b0c7f-b19c-4e7e-a404-be07a9497155,1,Mega-TTS2,False
2024_02_29_20_44_34,e08b0c7f-b19c-4e7e-a404-be07a9497155,2,HierSpeech++,False
2024_02_29_20_48_11,e08b0c7f-b19c-4e7e-a404-be07a9497155,-2,Mega-TTS2,False
2024_02_29_20_48_49,e08b0c7f-b19c-4e7e-a404-be07a9497155,1,HierSpeech++,False
2024_02_29_20_49_25,e08b0c7f-b19c-4e7e-a404-be07a9497155,1,Mega-TTS2,False
2024_02_29_20_49_51,e08b0c7f-b19c-4e7e-a404-be07a9497155,2,HierSpeech++,False
2024_02_29_20_50_40,e08b0c7f-b19c-4e7e-a404-be07a9497155,0,Mega-TTS2,False
2024_02_29_20_51_33,e08b0c7f-b19c-4e7e-a404-be07a9497155,1,HierSpeech++,False
2024_02_29_22_01_07,a8e7695d-39c4-4408-b970-b211695ece42,2,Mega-TTS2,False
2024_03_01_02_04_15,d9ea01ba-aed9-4fce-9539-7307b9091f16,1,HierSpeech++,False
2024_03_01_09_16_00,ed88c55c-e5ce-4a64-9a78-1cda844b35d2,1,Mega-TTS2,True
2024_03_01_09_16_47,ed88c55c-e5ce-4a64-9a78-1cda844b35d2,2,HierSpeech++,True
2024_03_01_09_16_59,ed88c55c-e5ce-4a64-9a78-1cda844b35d2,2,Mega-TTS2,True
2024_03_01_09_17_13,ed88c55c-e5ce-4a64-9a78-1cda844b35d2,2,HierSpeech++,True
2024_03_01_09_17_44,ed88c55c-e5ce-4a64-9a78-1cda844b35d2,2,Mega-TTS2,True
2024_03_01_09_18_06,ed88c55c-e5ce-4a64-9a78-1cda844b35d2,2,HierSpeech++,True
2024_03_01_09_18_16,ed88c55c-e5ce-4a64-9a78-1cda844b35d2,2,Mega-TTS2,True
2024_03_01_09_18_39,ed88c55c-e5ce-4a64-9a78-1cda844b35d2,-2,HierSpeech++,True
2024_03_01_09_18_56,ed88c55c-e5ce-4a64-9a78-1cda844b35d2,2,Mega-TTS2,True
2024_03_01_09_19_09,ed88c55c-e5ce-4a64-9a78-1cda844b35d2,2,HierSpeech++,True
2024_03_01_09_21_27,ed88c55c-e5ce-4a64-9a78-1cda844b35d2,1,Mega-TTS2,True
2024_03_01_09_23_36,ed88c55c-e5ce-4a64-9a78-1cda844b35d2,1,HierSpeech++,True
2024_03_01_09_23_54,ed88c55c-e5ce-4a64-9a78-1cda844b35d2,2,Mega-TTS2,True
2024_03_01_09_27_49,ed88c55c-e5ce-4a64-9a78-1cda844b35d2,2,HierSpeech++,True
2024_03_01_09_28_06,ed88c55c-e5ce-4a64-9a78-1cda844b35d2,2,Mega-TTS2,True
2024_03_01_09_28_33,ed88c55c-e5ce-4a64-9a78-1cda844b35d2,2,HierSpeech++,True
2024_03_01_09_28_59,ed88c55c-e5ce-4a64-9a78-1cda844b35d2,2,Mega-TTS2,True
2024_03_01_09_30_32,ed88c55c-e5ce-4a64-9a78-1cda844b35d2,2,HierSpeech++,True
2024_03_01_09_31_00,ed88c55c-e5ce-4a64-9a78-1cda844b35d2,2,Mega-TTS2,True
2024_03_01_09_31_50,ed88c55c-e5ce-4a64-9a78-1cda844b35d2,2,HierSpeech++,True
2024_03_01_09_32_30,ed88c55c-e5ce-4a64-9a78-1cda844b35d2,1,Mega-TTS2,True
2024_03_01_09_32_46,ed88c55c-e5ce-4a64-9a78-1cda844b35d2,2,HierSpeech++,True
2024_03_01_09_32_59,ed88c55c-e5ce-4a64-9a78-1cda844b35d2,2,Mega-TTS2,True
2024_03_01_09_33_20,ed88c55c-e5ce-4a64-9a78-1cda844b35d2,2,HierSpeech++,True
2024_03_01_09_33_34,ed88c55c-e5ce-4a64-9a78-1cda844b35d2,2,Mega-TTS2,True
2024_03_01_09_34_02,ed88c55c-e5ce-4a64-9a78-1cda844b35d2,2,HierSpeech++,True
2024_03_01_09_34_16,ed88c55c-e5ce-4a64-9a78-1cda844b35d2,2,Mega-TTS2,True
2024_03_01_09_34_44,ed88c55c-e5ce-4a64-9a78-1cda844b35d2,2,HierSpeech++,True
2024_03_01_09_35_05,ed88c55c-e5ce-4a64-9a78-1cda844b35d2,2,Mega-TTS2,True
2024_03_01_09_35_40,ed88c55c-e5ce-4a64-9a78-1cda844b35d2,-1,HierSpeech++,True
2024_03_01_09_36_06,ed88c55c-e5ce-4a64-9a78-1cda844b35d2,2,Mega-TTS2,True
2024_03_01_12_04_34,ba38d305-2852-4082-9345-ae6a569393ed,2,HierSpeech++,False
2024_03_01_12_04_54,ba38d305-2852-4082-9345-ae6a569393ed,2,Mega-TTS2,False
2024_03_01_12_05_11,ba38d305-2852-4082-9345-ae6a569393ed,2,HierSpeech++,False
2024_03_01_12_05_41,ba38d305-2852-4082-9345-ae6a569393ed,2,Mega-TTS2,False
2024_03_01_12_06_33,ba38d305-2852-4082-9345-ae6a569393ed,1,HierSpeech++,False
2024_03_01_12_07_00,ba38d305-2852-4082-9345-ae6a569393ed,0,Mega-TTS2,False
2024_03_01_12_07_24,ba38d305-2852-4082-9345-ae6a569393ed,2,HierSpeech++,False
2024_03_01_12_08_46,6dafb139-13a2-499c-8a72-ee48ac1fd5ef,2,Mega-TTS2,False
2024_03_01_15_20_15,7c73af0e-2db9-43cb-80b8-157bfcc6e2b1,2,Mega-TTS2,False
2024_03_01_15_20_47,7c73af0e-2db9-43cb-80b8-157bfcc6e2b1,-1,HierSpeech++,False
2024_03_01_15_21_12,7c73af0e-2db9-43cb-80b8-157bfcc6e2b1,-2,Mega-TTS2,False
2024_03_01_15_21_37,7c73af0e-2db9-43cb-80b8-157bfcc6e2b1,-1,HierSpeech++,False
2024_03_01_15_21_58,7c73af0e-2db9-43cb-80b8-157bfcc6e2b1,2,Mega-TTS2,False
2024_03_01_15_22_24,7c73af0e-2db9-43cb-80b8-157bfcc6e2b1,1,HierSpeech++,False
2024_03_01_15_22_45,7c73af0e-2db9-43cb-80b8-157bfcc6e2b1,1,Mega-TTS2,False
2024_03_01_15_23_02,7c73af0e-2db9-43cb-80b8-157bfcc6e2b1,1,HierSpeech++,False
2024_03_01_15_23_34,7c73af0e-2db9-43cb-80b8-157bfcc6e2b1,2,Mega-TTS2,False
2024_03_01_15_23_50,7c73af0e-2db9-43cb-80b8-157bfcc6e2b1,-1,HierSpeech++,False
2024_03_01_16_26_36,82355db0-9fcf-42c2-aed5-40c9f7235b1c,-1,Mega-TTS2,True
2024_03_01_16_27_02,82355db0-9fcf-42c2-aed5-40c9f7235b1c,2,HierSpeech++,True
2024_03_01_16_27_35,82355db0-9fcf-42c2-aed5-40c9f7235b1c,2,Mega-TTS2,True
2024_03_01_16_28_00,82355db0-9fcf-42c2-aed5-40c9f7235b1c,2,HierSpeech++,True
2024_03_01_16_28_44,82355db0-9fcf-42c2-aed5-40c9f7235b1c,0,Mega-TTS2,True
2024_03_01_16_29_15,82355db0-9fcf-42c2-aed5-40c9f7235b1c,1,HierSpeech++,True
2024_03_01_16_29_39,82355db0-9fcf-42c2-aed5-40c9f7235b1c,2,Mega-TTS2,True
2024_03_01_16_29_59,82355db0-9fcf-42c2-aed5-40c9f7235b1c,2,HierSpeech++,True
2024_03_01_16_30_37,82355db0-9fcf-42c2-aed5-40c9f7235b1c,2,Mega-TTS2,True
2024_03_01_16_31_22,82355db0-9fcf-42c2-aed5-40c9f7235b1c,-1,HierSpeech++,True
2024_03_01_16_51_11,8eb14585-bd86-4e06-b236-939573da231d,-1,HierSpeech++,False
2024_03_01_16_51_28,8eb14585-bd86-4e06-b236-939573da231d,1,Mega-TTS2,False
2024_03_01_16_52_04,8eb14585-bd86-4e06-b236-939573da231d,-2,HierSpeech++,False
2024_03_01_16_52_40,8eb14585-bd86-4e06-b236-939573da231d,1,Mega-TTS2,False
2024_03_01_16_53_08,8eb14585-bd86-4e06-b236-939573da231d,2,HierSpeech++,False
2024_03_01_16_54_07,8eb14585-bd86-4e06-b236-939573da231d,1,Mega-TTS2,False
2024_03_01_16_54_30,8eb14585-bd86-4e06-b236-939573da231d,2,HierSpeech++,False
2024_03_01_16_55_06,8eb14585-bd86-4e06-b236-939573da231d,2,Mega-TTS2,False
2024_03_01_16_55_46,8eb14585-bd86-4e06-b236-939573da231d,1,HierSpeech++,False
2024_03_01_16_56_06,8eb14585-bd86-4e06-b236-939573da231d,2,Mega-TTS2,False
2024_03_04_02_53_17,57f71017-fe7c-4511-a63d-c8aa9cfe17b3,2,Mega-TTS2,False
2024_03_04_02_53_36,57f71017-fe7c-4511-a63d-c8aa9cfe17b3,2,HierSpeech++,False
2024_03_04_02_53_53,57f71017-fe7c-4511-a63d-c8aa9cfe17b3,2,Mega-TTS2,False
2024_03_04_02_54_17,57f71017-fe7c-4511-a63d-c8aa9cfe17b3,-2,HierSpeech++,False
2024_03_04_02_54_36,57f71017-fe7c-4511-a63d-c8aa9cfe17b3,-1,Mega-TTS2,False
2024_03_04_02_54_51,57f71017-fe7c-4511-a63d-c8aa9cfe17b3,2,HierSpeech++,False
2024_03_04_02_55_21,57f71017-fe7c-4511-a63d-c8aa9cfe17b3,2,Mega-TTS2,False
2024_03_04_02_55_32,57f71017-fe7c-4511-a63d-c8aa9cfe17b3,2,HierSpeech++,False
2024_03_04_17_37_41,e9c93982-d21c-4aa7-b072-4d2716c351ab,2,Mega-TTS2,False
2024_03_04_17_38_18,e9c93982-d21c-4aa7-b072-4d2716c351ab,2,HierSpeech++,False
2024_03_04_17_39_45,e9c93982-d21c-4aa7-b072-4d2716c351ab,2,Mega-TTS2,False
2024_03_04_17_40_49,e9c93982-d21c-4aa7-b072-4d2716c351ab,2,HierSpeech++,False
2024_03_04_17_41_08,e9c93982-d21c-4aa7-b072-4d2716c351ab,2,Mega-TTS2,False
2024_03_04_17_41_43,e9c93982-d21c-4aa7-b072-4d2716c351ab,2,HierSpeech++,False
2024_03_04_17_42_13,e9c93982-d21c-4aa7-b072-4d2716c351ab,-2,Mega-TTS2,False
2024_03_04_17_42_34,e9c93982-d21c-4aa7-b072-4d2716c351ab,2,HierSpeech++,False
2024_03_04_17_42_54,e9c93982-d21c-4aa7-b072-4d2716c351ab,-2,Mega-TTS2,False


==> SCMOS_results_2024_02_29_18_46_33.csv <==
timestamp,uuid,score,against,native
2024_03_06_23_50_40,2c85039f-61c2-4972-a4f5-1df33c4c4bb2,-2,HierSpeech++,False
2024_03_06_23_51_07,2c85039f-61c2-4972-a4f5-1df33c4c4bb2,2,Mega-TTS2,False
2024_03_06_23_51_39,2c85039f-61c2-4972-a4f5-1df33c4c4bb2,-2,HierSpeech++,False
2024_03_06_23_52_04,2c85039f-61c2-4972-a4f5-1df33c4c4bb2,2,Mega-TTS2,False
2024_03_06_23_52_24,2c85039f-61c2-4972-a4f5-1df33c4c4bb2,-2,HierSpeech++,False
2024_03_06_23_52_53,2c85039f-61c2-4972-a4f5-1df33c4c4bb2,1,Mega-TTS2,False
2024_03_06_23_53_19,2c85039f-61c2-4972-a4f5-1df33c4c4bb2,2,HierSpeech++,False
2024_03_06_23_53_39,2c85039f-61c2-4972-a4f5-1df33c4c4bb2,-2,Mega-TTS2,False
2024_03_06_23_54_01,2c85039f-61c2-4972-a4f5-1df33c4c4bb2,-2,HierSpeech++,False
2024_03_06_23_54_25,2c85039f-61c2-4972-a4f5-1df33c4c4bb2,2,Mega-TTS2,False
2024_03_06_23_54_50,2c85039f-61c2-4972-a4f5-1df33c4c4bb2,-1,HierSpeech++,False
2024_03_06_23_55_10,2c85039f-61c2-4972-a4f5-1df33c4c4bb2,-2,Mega-TTS2,False
2024_03_07_11_32_23,6241a580-05e8-41ec-a45d-7dd1f9b8324b,-1,HierSpeech++,False
2024_03_07_11_33_03,6241a580-05e8-41ec-a45d-7dd1f9b8324b,-1,Mega-TTS2,False
2024_03_07_11_33_19,6241a580-05e8-41ec-a45d-7dd1f9b8324b,-2,HierSpeech++,False
2024_03_07_11_33_42,6241a580-05e8-41ec-a45d-7dd1f9b8324b,0,Mega-TTS2,False
2024_03_07_11_34_09,6241a580-05e8-41ec-a45d-7dd1f9b8324b,-1,HierSpeech++,False
2024_03_07_11_34_29,6241a580-05e8-41ec-a45d-7dd1f9b8324b,-2,Mega-TTS2,False
2024_03_07_11_34_49,6241a580-05e8-41ec-a45d-7dd1f9b8324b,-1,HierSpeech++,False
2024_03_07_11_35_14,6241a580-05e8-41ec-a45d-7dd1f9b8324b,1,Mega-TTS2,False
2024_03_07_11_35_36,6241a580-05e8-41ec-a45d-7dd1f9b8324b,-2,HierSpeech++,False
2024_03_07_11_36_00,6241a580-05e8-41ec-a45d-7dd1f9b8324b,-2,Mega-TTS2,False
2024_03_07_13_56_01,4b306b13-b786-4498-bb39-02a458a82872,2,Mega-TTS2,False
2024_03_07_19_24_59,7bff8dbb-2796-4af4-b605-f66d395094f7,-1,Mega-TTS2,False
2024_03_07_19_25_54,7bff8dbb-2796-4af4-b605-f66d395094f7,-1,HierSpeech++,False
2024_03_07_19_26_17,7bff8dbb-2796-4af4-b605-f66d395094f7,-2,Mega-TTS2,False
2024_03_07_19_27_15,7bff8dbb-2796-4af4-b605-f66d395094f7,-1,HierSpeech++,False
2024_03_07_19_27_38,7bff8dbb-2796-4af4-b605-f66d395094f7,-1,Mega-TTS2,False
2024_03_07_19_27_58,7bff8dbb-2796-4af4-b605-f66d395094f7,-2,HierSpeech++,False
2024_03_07_19_28_38,7bff8dbb-2796-4af4-b605-f66d395094f7,1,Mega-TTS2,False
2024_03_07_19_29_26,7bff8dbb-2796-4af4-b605-f66d395094f7,-1,HierSpeech++,False
2024_03_07_19_30_23,7bff8dbb-2796-4af4-b605-f66d395094f7,-1,Mega-TTS2,False
2024_03_07_21_40_16,4fff09d2-ac93-4ad4-8663-902fa507cd4b,-1,HierSpeech++,False
2024_03_07_21_41_02,4fff09d2-ac93-4ad4-8663-902fa507cd4b,-2,Mega-TTS2,False
2024_03_07_21_44_12,4fff09d2-ac93-4ad4-8663-902fa507cd4b,-1,HierSpeech++,False
2024_03_07_21_44_43,4fff09d2-ac93-4ad4-8663-902fa507cd4b,-2,Mega-TTS2,False
2024_03_07_21_45_48,4fff09d2-ac93-4ad4-8663-902fa507cd4b,0,HierSpeech++,False
2024_03_07_21_46_12,4fff09d2-ac93-4ad4-8663-902fa507cd4b,-1,Mega-TTS2,False
2024_03_07_21_47_04,4fff09d2-ac93-4ad4-8663-902fa507cd4b,-2,Mega-TTS2,False
2024_03_07_21_47_33,4fff09d2-ac93-4ad4-8663-902fa507cd4b,0,HierSpeech++,False
2024_03_07_21_52_04,4fff09d2-ac93-4ad4-8663-902fa507cd4b,-1,Mega-TTS2,False
2024_03_07_21_52_40,4fff09d2-ac93-4ad4-8663-902fa507cd4b,0,HierSpeech++,False
2024_03_07_21_54_29,4fff09d2-ac93-4ad4-8663-902fa507cd4b,-1,Mega-TTS2,False
2024_03_07_21_55_12,4fff09d2-ac93-4ad4-8663-902fa507cd4b,1,HierSpeech++,False
2024_03_07_21_55_33,4fff09d2-ac93-4ad4-8663-902fa507cd4b,-2,Mega-TTS2,False
2024_03_07_21_56_09,4fff09d2-ac93-4ad4-8663-902fa507cd4b,-2,HierSpeech++,False
2024_03_07_21_56_28,4fff09d2-ac93-4ad4-8663-902fa507cd4b,-2,Mega-TTS2,False
2024_03_07_21_57_03,4fff09d2-ac93-4ad4-8663-902fa507cd4b,0,HierSpeech++,False
2024_03_07_21_57_21,4fff09d2-ac93-4ad4-8663-902fa507cd4b,-1,Mega-TTS2,False
2024_03_07_21_57_41,4fff09d2-ac93-4ad4-8663-902fa507cd4b,1,HierSpeech++,False
2024_03_07_22_34_10,6f18f7a8-ee80-493d-b3c1-e8c5a1c16864,2,HierSpeech++,False
2024_03_07_22_37_00,6f18f7a8-ee80-493d-b3c1-e8c5a1c16864,0,Mega-TTS2,False
2024_03_07_22_37_33,6f18f7a8-ee80-493d-b3c1-e8c5a1c16864,1,HierSpeech++,False
2024_03_07_22_37_50,6f18f7a8-ee80-493d-b3c1-e8c5a1c16864,1,Mega-TTS2,False
2024_03_07_22_42_09,6f18f7a8-ee80-493d-b3c1-e8c5a1c16864,0,HierSpeech++,False
2024_03_07_22_42_34,6f18f7a8-ee80-493d-b3c1-e8c5a1c16864,-1,Mega-TTS2,False
2024_03_07_22_43_12,6f18f7a8-ee80-493d-b3c1-e8c5a1c16864,-1,HierSpeech++,False
2024_03_07_22_43_44,6f18f7a8-ee80-493d-b3c1-e8c5a1c16864,1,Mega-TTS2,False
2024_03_07_22_44_03,19141a50-6585-44a8-9874-924face8b7b4,-2,HierSpeech++,False
2024_03_08_00_03_32,6f18f7a8-ee80-493d-b3c1-e8c5a1c16864,-1,HierSpeech++,False
2024_03_08_00_03_58,6f18f7a8-ee80-493d-b3c1-e8c5a1c16864,-1,Mega-TTS2,False
2024_03_08_14_52_54,75985037-306a-4eda-b56b-6f079de0bb10,-2,HierSpeech++,False
2024_03_08_14_53_09,75985037-306a-4eda-b56b-6f079de0bb10,-2,Mega-TTS2,False
2024_03_08_15_02_26,75985037-306a-4eda-b56b-6f079de0bb10,-1,HierSpeech++,False
2024_03_08_15_02_46,75985037-306a-4eda-b56b-6f079de0bb10,-2,Mega-TTS2,False
2024_03_08_15_03_43,75985037-306a-4eda-b56b-6f079de0bb10,-1,HierSpeech++,False
2024_03_08_15_04_22,75985037-306a-4eda-b56b-6f079de0bb10,2,Mega-TTS2,False
2024_03_08_15_04_36,75985037-306a-4eda-b56b-6f079de0bb10,-2,HierSpeech++,False
2024_03_08_15_04_54,75985037-306a-4eda-b56b-6f079de0bb10,-2,Mega-TTS2,False
2024_03_08_15_05_19,75985037-306a-4eda-b56b-6f079de0bb10,0,HierSpeech++,False
2024_02_29_20_52_54,3117c7d3-719e-48fb-87eb-1ee26bf7cfac,-1,Mega-TTS2,False
2024_02_29_20_53_28,3117c7d3-719e-48fb-87eb-1ee26bf7cfac,0,HierSpeech++,False
2024_02_29_20_54_01,3117c7d3-719e-48fb-87eb-1ee26bf7cfac,-1,Mega-TTS2,False
2024_02_29_20_54_30,3117c7d3-719e-48fb-87eb-1ee26bf7cfac,1,HierSpeech++,False
2024_02_29_20_55_01,3117c7d3-719e-48fb-87eb-1ee26bf7cfac,-2,Mega-TTS2,False
2024_03_01_12_13_17,01979b60-96b3-4e52-a1e7-221dafd85199,0,Mega-TTS2,False
2024_03_01_12_13_53,01979b60-96b3-4e52-a1e7-221dafd85199,1,HierSpeech++,False
2024_03_01_12_14_16,01979b60-96b3-4e52-a1e7-221dafd85199,-2,Mega-TTS2,False
2024_03_01_12_14_37,01979b60-96b3-4e52-a1e7-221dafd85199,-2,HierSpeech++,False
2024_03_01_12_14_56,01979b60-96b3-4e52-a1e7-221dafd85199,-2,Mega-TTS2,False
2024_03_01_12_15_23,01979b60-96b3-4e52-a1e7-221dafd85199,1,HierSpeech++,False
2024_03_01_12_15_57,01979b60-96b3-4e52-a1e7-221dafd85199,-2,Mega-TTS2,False
2024_03_01_12_16_31,01979b60-96b3-4e52-a1e7-221dafd85199,-1,HierSpeech++,False
2024_03_01_12_16_52,01979b60-96b3-4e52-a1e7-221dafd85199,2,Mega-TTS2,False
2024_03_01_12_17_39,01979b60-96b3-4e52-a1e7-221dafd85199,1,HierSpeech++,False
2024_03_01_12_18_10,01979b60-96b3-4e52-a1e7-221dafd85199,-2,Mega-TTS2,False
2024_03_01_12_18_31,01979b60-96b3-4e52-a1e7-221dafd85199,-2,HierSpeech++,False
2024_03_01_12_19_02,01979b60-96b3-4e52-a1e7-221dafd85199,0,Mega-TTS2,False
2024_03_01_12_19_18,01979b60-96b3-4e52-a1e7-221dafd85199,2,HierSpeech++,False
2024_03_01_12_19_29,01979b60-96b3-4e52-a1e7-221dafd85199,-2,Mega-TTS2,False
2024_03_01_12_19_47,01979b60-96b3-4e52-a1e7-221dafd85199,1,HierSpeech++,False
2024_03_01_12_20_00,01979b60-96b3-4e52-a1e7-221dafd85199,-2,Mega-TTS2,False
2024_03_01_12_20_23,01979b60-96b3-4e52-a1e7-221dafd85199,-2,HierSpeech++,False
2024_03_01_12_20_41,01979b60-96b3-4e52-a1e7-221dafd85199,1,Mega-TTS2,False
2024_03_01_12_21_20,01979b60-96b3-4e52-a1e7-221dafd85199,2,HierSpeech++,False
2024_03_01_15_24_54,eedaca96-e9f8-4022-a7f3-1a519edb61f2,2,Mega-TTS2,False
2024_03_01_15_25_21,eedaca96-e9f8-4022-a7f3-1a519edb61f2,1,HierSpeech++,False
2024_03_01_15_25_55,eedaca96-e9f8-4022-a7f3-1a519edb61f2,2,Mega-TTS2,False
2024_03_01_15_26_22,eedaca96-e9f8-4022-a7f3-1a519edb61f2,-1,HierSpeech++,False
2024_03_01_15_26_43,eedaca96-e9f8-4022-a7f3-1a519edb61f2,1,Mega-TTS2,False
2024_03_01_15_27_11,eedaca96-e9f8-4022-a7f3-1a519edb61f2,0,HierSpeech++,False
2024_03_01_15_27_28,eedaca96-e9f8-4022-a7f3-1a519edb61f2,-1,Mega-TTS2,False
2024_03_01_15_27_53,eedaca96-e9f8-4022-a7f3-1a519edb61f2,2,HierSpeech++,False
2024_03_01_15_28_15,eedaca96-e9f8-4022-a7f3-1a519edb61f2,1,Mega-TTS2,False
2024_03_01_16_16_35,61da9ac4-e62c-4156-a69f-c900c9eece0d,-1,Mega-TTS2,True
2024_03_01_16_18_06,61da9ac4-e62c-4156-a69f-c900c9eece0d,1,HierSpeech++,True
2024_03_01_16_19_02,61da9ac4-e62c-4156-a69f-c900c9eece0d,-2,Mega-TTS2,True
2024_03_01_16_19_58,61da9ac4-e62c-4156-a69f-c900c9eece0d,0,HierSpeech++,True
2024_03_01_16_21_04,61da9ac4-e62c-4156-a69f-c900c9eece0d,-1,Mega-TTS2,True
2024_03_01_16_21_53,61da9ac4-e62c-4156-a69f-c900c9eece0d,-1,HierSpeech++,True
2024_03_01_16_23_05,61da9ac4-e62c-4156-a69f-c900c9eece0d,-1,Mega-TTS2,True
2024_03_01_16_24_09,61da9ac4-e62c-4156-a69f-c900c9eece0d,-1,HierSpeech++,True
2024_03_01_16_25_13,61da9ac4-e62c-4156-a69f-c900c9eece0d,-1,Mega-TTS2,True
2024_03_01_17_00_21,5f72579e-ae7e-440b-8bf4-02e530de4f12,-2,Mega-TTS2,False
2024_03_01_17_00_47,5f72579e-ae7e-440b-8bf4-02e530de4f12,-2,HierSpeech++,False
2024_03_01_17_01_19,5f72579e-ae7e-440b-8bf4-02e530de4f12,-2,Mega-TTS2,False
2024_03_01_17_02_02,5f72579e-ae7e-440b-8bf4-02e530de4f12,-2,HierSpeech++,False
2024_03_01_17_02_27,5f72579e-ae7e-440b-8bf4-02e530de4f12,-2,Mega-TTS2,False
2024_03_01_17_02_51,5f72579e-ae7e-440b-8bf4-02e530de4f12,-2,HierSpeech++,False
2024_03_01_17_03_23,5f72579e-ae7e-440b-8bf4-02e530de4f12,-2,Mega-TTS2,False
2024_03_01_17_03_52,5f72579e-ae7e-440b-8bf4-02e530de4f12,-2,HierSpeech++,False
2024_03_01_17_04_33,5f72579e-ae7e-440b-8bf4-02e530de4f12,2,Mega-TTS2,False
2024_03_01_17_05_03,5f72579e-ae7e-440b-8bf4-02e530de4f12,2,HierSpeech++,False
2024_03_04_02_56_19,b4e5f793-6dd0-44c6-a84f-f69cdbd88e5d,2,Mega-TTS2,False
2024_03_04_02_56_35,b4e5f793-6dd0-44c6-a84f-f69cdbd88e5d,2,HierSpeech++,False
2024_03_04_02_56_55,b4e5f793-6dd0-44c6-a84f-f69cdbd88e5d,2,Mega-TTS2,False
2024_03_04_02_57_08,b4e5f793-6dd0-44c6-a84f-f69cdbd88e5d,2,HierSpeech++,False
2024_03_04_02_57_25,b4e5f793-6dd0-44c6-a84f-f69cdbd88e5d,2,Mega-TTS2,False
2024_03_04_02_58_05,b4e5f793-6dd0-44c6-a84f-f69cdbd88e5d,-2,HierSpeech++,False
2024_03_04_17_43_31,ec91b6fe-f4c3-4f38-b24f-f7a6d47fd794,2,Mega-TTS2,False
2024_03_04_17_44_08,ec91b6fe-f4c3-4f38-b24f-f7a6d47fd794,2,HierSpeech++,False
2024_03_04_17_44_44,ec91b6fe-f4c3-4f38-b24f-f7a6d47fd794,2,Mega-TTS2,False
2024_03_04_17_45_08,ec91b6fe-f4c3-4f38-b24f-f7a6d47fd794,2,HierSpeech++,False
2024_03_04_17_45_33,ec91b6fe-f4c3-4f38-b24f-f7a6d47fd794,2,Mega-TTS2,False
2024_03_04_17_46_09,ec91b6fe-f4c3-4f38-b24f-f7a6d47fd794,2,HierSpeech++,False
2024_03_04_17_46_37,ec91b6fe-f4c3-4f38-b24f-f7a6d47fd794,2,Mega-TTS2,False
2024_03_04_17_47_02,ec91b6fe-f4c3-4f38-b24f-f7a6d47fd794,2,HierSpeech++,False

